On the Duality between Network Flows and Network Lasso

Many applications generate data with an intrinsic network structure such as time series data, image data or social network data. The network Lasso (nLasso) has been proposed recently as a method for joint clustering and optimization of machine learning models for networked data. The nLasso extends the Lasso from sparse linear models to clustered graph signals. This paper explores the duality of nLasso and network flow optimization. We show that, in a very precise sense, nLasso is equivalent to a minimum-cost flow problem on the data network structure. Our main technical result is a concise characterization of nLasso solutions via existence of certain network flows. The main conceptual result is a useful link between nLasso methods and basic graph algorithms such as clustering or maximum flow.

==> NumExpChainDual.csv <==
i,y
1,-0.00273162338970748
2,0.247381504630877
3,0.250899773606518
4,0.25289232941271
5,0.25
6,0.250076177600764
7,-0.000282219674421325
8,0.000572265134523076
9,-0.000734567243689269


==> NumExpChainPrimal.csv <==
i,x
1,0.744548472967475
2,0.748987044279767
3,0.756801763020135
4,0.753500436159256
5,0.744480603414548
6,0.249946424283888
7,0.250149698102817
8,0.249709860350427
9,0.25038170092732
10,0.249586559351733


==> NumExpChainSig.csv <==
i,x
1,1
2,1
3,1
4,1
5,1
6,0
7,0
8,0
9,0
10,0

